$K \rightarrow \pi \ell^+ \ell^-$ form factor in the Large-N$_c$ and cut-off regularization method

Bardeen-Buras-G\'{e}rard have proposed a large N$_c$ method to evaluate hadronic weak matrix elements to attack for instance the determination of the $\Delta I= \frac{1}{2}$-rule and $\mathrm{Re}(\frac{\epsilon'}{\epsilon})$. Here we test this method to the determination of the form factor parameters $a_+$ and $b_+$ in the decays $K^+ \rightarrow \pi^+ \ell^+ \ell^- $ and $K_S \rightarrow \pi ^0 \ell^+ \ell^-$. The results are encouraging: in particular after a complete treatment of Vector Meson Dominance (VMD).

==> BBGC7.dat <==
0.6000000081632653	-0.47692354330291736
0.6001226871682238	-0.4767468993575345
0.6002453661731824	-0.47657034424019584
0.6004907241830995	-0.4762175001845253
0.6009814402029336	-0.47551287465820674
0.601962872242602	-0.4741078569706718
0.6039257363219387	-0.4713146204136308
0.6078514644806121	-0.46579428360983843
0.6163633428341834	-0.45411799351605986
0.6243111534280608	-0.4435612819955319
0.6321030595275503	-0.433518745786211
0.6405553876632644	-0.4229510451181731
0.6484436480392844	-0.41337909020466496
0.6569923304515289	-0.4033061011488077
0.6653851083693857	-0.39370533220350695
0.6732138185275485	-0.38499464745351314
0.6817029507219358	-0.37580308798806084
0.6896280151566291	-0.36744940272870497
0.6973971750969347	-0.3594629685375252
0.7058267570734647	-0.3510143855882567
0.7136922712903008	-0.3433253112174921
0.7222182075433613	-0.3351925089929828
0.730588239302034	-0.327403343488105
0.7383942033010128	-0.32030525376079005
0.746860589336216	-0.3127798052441927
0.7547629076117254	-0.3059112553473878
0.7633256479234591	-0.2986306568859406
0.7717324837408052	-0.29163931998364745
0.7795752517984572	-0.2852509728555437
0.7880784418923337	-0.27846442661340864
0.7960175642265163	-0.2722538197652965
0.803800782066311	-0.2662781573074125
0.8122444219423303	-0.25991674849304347
0.8201239940586555	-0.25408953332378775
0.8286639882112053	-0.24788802062058687
0.8370480778693673	-0.24191040669559394
0.8448680997678354	-0.23642974081676144
0.8533485437025279	-0.23058540256350446
0.8612649198775264	-0.2252192215248737
0.8690253915581372	-0.2200392240942523
0.8774462852749724	-0.21450503043969327
0.8853031112321137	-0.20941967417583118
0.8938203592254794	-0.20398864775334988
0.9017735394591513	-0.19899111365836836
0.9095708151984353	-0.194158053498291
0.9180285129739437	-0.18898720738180683
0.9259221429897583	-0.18422582374856988
0.9344761950417972	-0.17913371104736933
0.9428743425994485	-0.1742001462901034
0.9507084223974057	-0.16965436317057883
0.9592029242315875	-0.16478449482503968
0.9671333583060753	-0.1602914071491471
0.9749078878861753	-0.15593479665641008
0.9833428395024998	-0.15125997178945336
0.9912137233591303	-0.14694460522878328
0.9913510088040929	-0.14686972655763952
0.9914882942490554	-0.1467948611101414
0.9917628651389805	-0.14664516985117237
0.9923120069188308	-0.14634594563329362
0.9934102904785314	-0.14574812845026985
0.9956068575979324	-0.14455500359242218
0.995744143042895	-0.1444805437769826
0.9958814284878575	-0.14440609690871792
0.9961559993777827	-0.1442572419795328
0.996705141157633	-0.1439596871116276
0.9978034247173335	-0.14336519543106552
0.9979407101622961	-0.14329094174810894
0.9980779956072587	-0.1432167008762749
0.9983525664971838	-0.14306825753215813
0.9989017082770342	-0.14277152420572406
0.9990389937219968	-0.14269737277530506
0.9991762791669593	-0.14262323408852112
0.9994508500568844	-0.14247499491221888
0.999588135501847	-0.14240089440589593
0.9997254209468096	-0.14232680660959715
0.9998627063917722	-0.14225273151493387
0.9999999918367347	-0.14217866911352328

==> BBGCminus.dat <==
0.6000000081632653	0.005577483782188879
0.6001226871682238	0.005443793145511281
0.6002453661731824	0.005310102048751944
0.6004907241830995	0.005042718299547773
0.6009814402029336	0.004507943352969643
0.601962872242602	0.003438353903259656
0.6039257363219387	0.001298939291660759
0.6078514644806121	-0.0029814429144988572
0.6163633428341834	-0.012275075762907274
0.6243111534280608	-0.020978113312074553
0.6321030595275503	-0.02954414524677407
0.6405553876632644	-0.03888449324027193
0.6484436480392844	-0.047656182471268835
0.6569923304515289	-0.05723183047660569
0.6653851083693857	-0.06671283647542549
0.6732138185275485	-0.07563625278063799
0.6817029507219358	-0.08540781220332652
0.6896280151566291	-0.09462721636900313
0.6973971750969347	-0.10376312372291684
0.7058267570734647	-0.11379262932903779
0.7136922712903008	-0.12326754691261727
0.7222182075433613	-0.13367245060390848
0.730588239302034	-0.14403037392601517
0.7383942033010128	-0.15382450867597003
0.746860589336216	-0.16460047769449918
0.7547629076117254	-0.17480843758982184
0.7633256479234591	-0.18603966455847404
0.7717324837408052	-0.197245276538031
0.7795752517984572	-0.20786472126209068
0.7880784418923337	-0.21956545159389604
0.7960175642265163	-0.2306714546843702
0.803800782066311	-0.24173482894354653
0.8122444219423303	-0.25393936502708936
0.8201239940586555	-0.2655241408795061
0.8286639882112053	-0.2782992760653212
0.8370480778693673	-0.29106942181328116
0.8448680997678354	-0.30318976712045886
0.8533485437025279	-0.3165681023196814
0.8612649198775264	-0.3292822171016248
0.8690253915581372	-0.3419625770942728
0.8774462852749724	-0.35597045464408367
0.8853031112321137	-0.3692785821205822
0.8938203592254794	-0.38397158445117785
0.9017735394591513	-0.39794720724616
0.9095708151984353	-0.41189385748634183
0.9180285129739437	-0.427301930448256
0.9259221429897583	-0.4419509617607453
0.9344761950417972	-0.4581246158886804
0.9428743425994485	-0.4743123990389253
0.9507084223974057	-0.48969451522890634
0.9592029242315875	-0.5066867169566657
0.9671333583060753	-0.5228505909252127
0.9749078878861753	-0.5389833294871148
0.9833428395024998	-0.5568135286897488
0.9912137233591303	-0.5737640654983327
0.9913510088040929	-0.5740624321105223
0.9914882942490554	-0.5743608922838103
0.9917628651389805	-0.5749580934294729
0.9923120069188308	-0.576153619727831
0.9934102904785314	-0.578549174840658
0.9956068575979324	-0.5833583470744518
0.995744143042895	-0.5836597220139494
0.9958814284878575	-0.5839611914423045
0.9961559993777827	-0.5845644138817545
0.996705141157633	-0.585771993904971
0.9978034247173335	-0.5881917010380379
0.9979407101622961	-0.5884945912859277
0.9980779956072587	-0.5887975764877013
0.9983525664971838	-0.5894038318692638
0.9989017082770342	-0.5906174833591576
0.9990389937219968	-0.590921134052807
0.9991762791669593	-0.5912248799331448
0.9994508500568844	-0.5918326573703436
0.999588135501847	-0.5921366889854428
0.9997254209468096	-0.5924408159037046
0.9998627063917722	-0.5927450381542556
0.9999999918367347	-0.5930493557662251

==> BBGvectC7.dat <==
0.6000000081632653	-0.47692354330291736
0.6001226871682238	-0.4767468993575345
0.6002453661731824	-0.47657034424019584
0.6004907241830995	-0.4762175001845253
0.6009814402029336	-0.47551287465820674
0.601962872242602	-0.4741078569706718
0.6039257363219387	-0.4713146204136308
0.6078514644806121	-0.46579428360983843
0.6163633428341834	-0.45411799351605986
0.6243111534280608	-0.4435612819955319
0.6321030595275503	-0.433518745786211
0.6405553876632644	-0.4229510451181731
0.6484436480392844	-0.41337909020466496
0.6569923304515289	-0.4033061011488077
0.6653851083693857	-0.39370533220350695
0.6732138185275485	-0.38499464745351314
0.6817029507219358	-0.37580308798806084
0.6896280151566291	-0.36744940272870497
0.6973971750969347	-0.3594629685375252
0.7058267570734647	-0.3510143855882567
0.7136922712903008	-0.3433253112174921
0.7222182075433613	-0.3351925089929828
0.730588239302034	-0.327403343488105
0.7383942033010128	-0.32030525376079005
0.746860589336216	-0.3127798052441927
0.7547629076117254	-0.3059112553473878
0.7633256479234591	-0.2986306568859406
0.7717324837408052	-0.29163931998364745
0.7795752517984572	-0.2852509728555437
0.7880784418923337	-0.27846442661340864
0.7960175642265163	-0.2722538197652965
0.803800782066311	-0.2662781573074125
0.8122444219423303	-0.25991674849304347
0.8201239940586555	-0.25408953332378775
0.8286639882112053	-0.24788802062058687
0.8370480778693673	-0.24191040669559394
0.8448680997678354	-0.23642974081676144
0.8533485437025279	-0.23058540256350446
0.8612649198775264	-0.2252192215248737
0.8690253915581372	-0.2200392240942523
0.8774462852749724	-0.21450503043969327
0.8853031112321137	-0.20941967417583118
0.8938203592254794	-0.20398864775334988
0.9017735394591513	-0.19899111365836836
0.9095708151984353	-0.194158053498291
0.9180285129739437	-0.18898720738180683
0.9259221429897583	-0.18422582374856988
0.9344761950417972	-0.17913371104736933
0.9428743425994485	-0.1742001462901034
0.9507084223974057	-0.16965436317057883
0.9592029242315875	-0.16478449482503968
0.9671333583060753	-0.1602914071491471
0.9749078878861753	-0.15593479665641008
0.9833428395024998	-0.15125997178945336
0.9912137233591303	-0.14694460522878328
0.9913510088040929	-0.14686972655763952
0.9914882942490554	-0.1467948611101414
0.9917628651389805	-0.14664516985117237
0.9923120069188308	-0.14634594563329362
0.9934102904785314	-0.14574812845026985
0.9956068575979324	-0.14455500359242218
0.995744143042895	-0.1444805437769826
0.9958814284878575	-0.14440609690871792
0.9961559993777827	-0.1442572419795328
0.996705141157633	-0.1439596871116276
0.9978034247173335	-0.14336519543106552
0.9979407101622961	-0.14329094174810894
0.9980779956072587	-0.1432167008762749
0.9983525664971838	-0.14306825753215813
0.9989017082770342	-0.14277152420572406
0.9990389937219968	-0.14269737277530506
0.9991762791669593	-0.14262323408852112
0.9994508500568844	-0.14247499491221888
0.999588135501847	-0.14240089440589593
0.9997254209468096	-0.14232680660959715
0.9998627063917722	-0.14225273151493387
0.9999999918367347	-0.14217866911352328

==> BBGvectetaC7.dat <==
0.6000000081632653	-0.47692354330291736
0.6001226871682238	-0.4767468993575345
0.6002453661731824	-0.47657034424019584
0.6004907241830995	-0.4762175001845253
0.6009814402029336	-0.47551287465820674
0.601962872242602	-0.4741078569706718
0.6039257363219387	-0.4713146204136308
0.6078514644806121	-0.46579428360983843
0.6163633428341834	-0.45411799351605986
0.6243111534280608	-0.4435612819955319
0.6321030595275503	-0.433518745786211
0.6405553876632644	-0.4229510451181731
0.6484436480392844	-0.41337909020466496
0.6569923304515289	-0.4033061011488077
0.6653851083693857	-0.39370533220350695
0.6732138185275485	-0.38499464745351314
0.6817029507219358	-0.37580308798806084
0.6896280151566291	-0.36744940272870497
0.6973971750969347	-0.3594629685375252
0.7058267570734647	-0.3510143855882567
0.7136922712903008	-0.3433253112174921
0.7222182075433613	-0.3351925089929828
0.730588239302034	-0.327403343488105
0.7383942033010128	-0.32030525376079005
0.746860589336216	-0.3127798052441927
0.7547629076117254	-0.3059112553473878
0.7633256479234591	-0.2986306568859406
0.7717324837408052	-0.29163931998364745
0.7795752517984572	-0.2852509728555437
0.7880784418923337	-0.27846442661340864
0.7960175642265163	-0.2722538197652965
0.803800782066311	-0.2662781573074125
0.8122444219423303	-0.25991674849304347
0.8201239940586555	-0.25408953332378775
0.8286639882112053	-0.24788802062058687
0.8370480778693673	-0.24191040669559394
0.8448680997678354	-0.23642974081676144
0.8533485437025279	-0.23058540256350446
0.8612649198775264	-0.2252192215248737
0.8690253915581372	-0.2200392240942523
0.8774462852749724	-0.21450503043969327
0.8853031112321137	-0.20941967417583118
0.8938203592254794	-0.20398864775334988
0.9017735394591513	-0.19899111365836836
0.9095708151984353	-0.194158053498291
0.9180285129739437	-0.18898720738180683
0.9259221429897583	-0.18422582374856988
0.9344761950417972	-0.17913371104736933
0.9428743425994485	-0.1742001462901034
0.9507084223974057	-0.16965436317057883
0.9592029242315875	-0.16478449482503968
0.9671333583060753	-0.1602914071491471
0.9749078878861753	-0.15593479665641008
0.9833428395024998	-0.15125997178945336
0.9912137233591303	-0.14694460522878328
0.9913510088040929	-0.14686972655763952
0.9914882942490554	-0.1467948611101414
0.9917628651389805	-0.14664516985117237
0.9923120069188308	-0.14634594563329362
0.9934102904785314	-0.14574812845026985
0.9956068575979324	-0.14455500359242218
0.995744143042895	-0.1444805437769826
0.9958814284878575	-0.14440609690871792
0.9961559993777827	-0.1442572419795328
0.996705141157633	-0.1439596871116276
0.9978034247173335	-0.14336519543106552
0.9979407101622961	-0.14329094174810894
0.9980779956072587	-0.1432167008762749
0.9983525664971838	-0.14306825753215813
0.9989017082770342	-0.14277152420572406
0.9990389937219968	-0.14269737277530506
0.9991762791669593	-0.14262323408852112
0.9994508500568844	-0.14247499491221888
0.999588135501847	-0.14240089440589593
0.9997254209468096	-0.14232680660959715
0.9998627063917722	-0.14225273151493387
0.9999999918367347	-0.14217866911352328

==> BBGvectetaCminus.dat <==
0.6000000081632653	0.011070334485466439
0.6001226871682238	0.010806089808278909
0.6002453661731824	0.010541789606975358
0.6004907241830995	0.010013022340242891
0.6009814402029336	0.008954818311147703
0.601962872242602	0.0068357160067234034
0.6039257363219387	0.0025866050817466716
0.6078514644806121	-0.0059562645671219
0.6163633428341834	-0.024693220630262587
0.6243111534280608	-0.04246924913461884
0.6321030595275503	-0.0601772028073788
0.6405553876632644	-0.07971889392327136
0.6484436480392844	-0.09828585035315682
0.6569923304515289	-0.1187847343931103
0.6653851083693857	-0.139309767877641
0.6732138185275485	-0.15882826939725644
0.6817029507219358	-0.1804168038886917
0.6896280151566291	-0.20098361678505275
0.6973971750969347	-0.22154658664477905
0.7058267570734647	-0.24432160759346952
0.7136922712903008	-0.26602238529038763
0.7222182075433613	-0.290051410928025
0.730588239302034	-0.3141690240699884
0.7383942033010128	-0.3371467085210514
0.746860589336216	-0.36261314686124363
0.7547629076117254	-0.3869082508897741
0.7633256479234591	-0.41382198083066696
0.7717324837408052	-0.44085661248723523
0.7795752517984572	-0.4666371066555654
0.7880784418923337	-0.49521433037926416
0.7960175642265163	-0.5224977154486932
0.803800782066311	-0.5498227706766023
0.8122444219423303	-0.5801278071170497
0.8201239940586555	-0.6090431885309912
0.8286639882112053	-0.6410899843102775
0.8370480778693673	-0.673284076089745
0.8448680997678354	-0.7039805650986376
0.8533485437025279	-0.738014297886054
0.8612649198775264	-0.7704983061316275
0.8690253915581372	-0.803025505006056
0.8774462852749724	-0.8391011406635376
0.8853031112321137	-0.8735072630278619
0.8938203592254794	-0.9116365605794784
0.9017735394591513	-0.948036661820104
0.9095708151984353	-0.9844839540220759
0.9180285129739437	-1.0248861994613339
0.9259221429897583	-1.0634241212919213
0.9344761950417972	-1.1061087635945255
0.9428743425994485	-1.1489666332046888
0.9507084223974057	-1.1898115289344278
0.9592029242315875	-1.2350614039838264
0.9671333583060753	-1.2782259801818452
0.9749078878861753	-1.321419264262067
0.9833428395024998	-1.369281423601946
0.9912137233591303	-1.4148977461587608
0.9913510088040929	-1.41570167064357
0.9914882942490554	-1.416505880529284
0.9917628651389805	-1.418115156837633
0.9923120069188308	-1.4213371379421689
0.9934102904785314	-1.4277948328347019
0.9956068575979324	-1.440765303385279
0.995744143042895	-1.4415784022031435
0.9958814284878575	-1.4423917891018865
0.9961559993777827	-1.4440194274778726
0.996705141157633	-1.4472781648956667
0.9978034247173335	-1.453809501220023
0.9979407101622961	-1.454627219414922
0.9980779956072587	-1.4554452270356888
0.9983525664971838	-1.4570821108915346
0.9989017082770342	-1.460359355418147
0.9990389937219968	-1.4611793913775761
0.9991762791669593	-1.4619997174366257
0.9994508500568844	-1.4636412401907082
0.999588135501847	-1.4644624370543387
0.9997254209468096	-1.4652839243547786
0.9998627063917722	-1.4661057021763586
0.9999999918367347	-1.466927770603423

==> aplus.dat <==
0.6000000081632653	-0.4717616260401393
0.6001226871682238	-0.4717089508452255
0.6002453661731824	-0.47165635322472665
0.6004907241830995	-0.47155139054411466
0.6009814402029336	-0.47134239428650204
0.601962872242602	-0.47092810911366045
0.6039257363219387	-0.47011429605982685
0.6078514644806121	-0.4685451303805406
0.6163633428341834	-0.4654052412260002
0.6243111534280608	-0.462788793232466
0.6321030595275503	-0.4605098991001767
0.6405553876632644	-0.45834838174671555
0.6484436480392844	-0.45661388514851975
0.6485772212019758	-0.45658681771767573
0.648710794364667	-0.45655982622445995
0.6489779406900498	-0.4565060709037401
0.649512233340815	-0.4563994698969035
0.6505808186423456	-0.45618989822521083
0.6527179892454067	-0.4557852111472015
0.6569923304515289	-0.45503314863393185
0.6571234676064954	-0.45501127413363573
0.657254604761462	-0.45498947062387185
0.657516879071395	-0.45494607644492585
0.658041427691261	-0.4548601385339778
0.6590905249309931	-0.4546916572023256
0.6611887194104573	-0.45436821452600196
0.6613198565654238	-0.4543485956236721
0.6614509937203903	-0.45432904667851937
0.6617132680303234	-0.4542901585325769
0.6622378166501894	-0.4542132203296317
0.6632869138899216	-0.45406268919607085
0.6653851083693857	-0.4537749517434258
0.6655074319656069	-0.45375872283794083
0.6656297555618282	-0.4537425539311959
0.6658744027542709	-0.45371039601372104
0.666363697139156	-0.4536467990626069
0.6673422859089264	-0.45352247511198723
0.669299463448467	-0.4532852626348054
0.6694217870446884	-0.4532709413673251
0.6695441106409097	-0.4532566793073854
0.6697887578333522	-0.45322833271264523
0.6702780522182374	-0.4531723489425247
0.6712566409880077	-0.4530632136476323
0.6732138185275485	-0.4528562288610355
0.6733464612180857	-0.45284274361198523
0.6734791039086231	-0.45282932707376006
0.6737443892896977	-0.45280270000887346
0.674274960051847	-0.4527502690805376
0.6753361015761453	-0.45264869329451773
0.6774583846247422	-0.4524586324970085
0.6775910273152794	-0.4524473311357657
0.6777236700058168	-0.45243609753158476
0.6779889553868914	-0.45241383347702707
0.6785195261490405	-0.4523701171629613
0.6795806676733389	-0.45228592517636196
0.6817029507219358	-0.45213045182014905
0.6818267798537279	-0.452121910003918
0.6819506089855198	-0.4521134264341814
0.682198267249104	-0.4520966339414533
0.6826935837762724	-0.45206374689491596
0.6836842168306091	-0.45200075938966633
0.6838080459624012	-0.45199314674568314
0.6839318750941932	-0.45198559197953503
0.6841795333577774	-0.45197065598926656
0.6846748498849458	-0.45194147753761116
0.6856654829392824	-0.45188588965233495
0.6857893120710745	-0.45187920031978335
0.6859131412028665	-0.45187256850142493
0.6861607994664507	-0.45185947731705595
0.6866561159936191	-0.45183398412716475
0.6876467490479558	-0.451785749434541
0.6877705781797478	-0.4517799776323081
0.6878944073115398	-0.4517742629855671
0.688142065575124	-0.45176300506955136
0.6886373821022924	-0.4517411741253973
0.6896280151566291	-0.4517002468285444
0.6897494082806963	-0.45169548191321324
0.6898708014047636	-0.4516907715870902
0.6901135876528981	-0.4516815146197434
0.6905991601491672	-0.45166365484654525
0.6915703051417055	-0.4516305473357335
0.6916916982657728	-0.4516266533751196
0.69181309138984	-0.45162281367480916
0.6920558776379746	-0.4516152969734709
0.6925414501342437	-0.451600913797477
0.6935125951267819	-0.45157474380286494
0.6936339882508491	-0.4515717155672385
0.6937553813749164	-0.4515687412673643
0.6939981676230509	-0.4515629543943259
0.69448374011932	-0.4515520269921799
0.6946051332433874	-0.45154942967955203
0.6947265263674546	-0.4515468861420128
0.6949693126155891	-0.4515419603121873
0.6954548851118583	-0.4515327530743646
0.6955762782359256	-0.4515305854031545
0.6956976713599928	-0.4515284713474337
0.6959404576081274	-0.4515244040029734
0.6960618507321947	-0.4515224506745321
0.696183243856262	-0.4515205508821763
0.6964260301043965	-0.45151691182649917
0.6965474232284639	-0.45151517252360707
0.6966688163525311	-0.45151348667765956
0.6969116026006656	-0.4515102752776382
0.6973971750969347	-0.45150449309328144
0.697528887315318	-0.45150307180797034
0.6976605995337013	-0.4515017132667851
0.6979240239704678	-0.45149918431661346
0.6980557361888511	-0.45149801385759397
0.6981874484072343	-0.45149690604263404
0.6984508728440009	-0.4514948782450723
0.6985825850623841	-0.45149395821261684
0.6987142972807674	-0.4514931007245133
0.6988460094991507	-0.45149230575589
0.698977721717534	-0.4514915732818987
0.6991094339359174	-0.4514909032777123
0.6992411461543007	-0.4514902957185267
0.6993728583726839	-0.45148975057956026
0.6995045705910672	-0.45148926783605303
0.6996362828094504	-0.45148884746326745
0.6997679950278337	-0.4514884894364874
0.699899707246217	-0.45148819373101984
0.7000314194646002	-0.4514879603221938
0.7001631316829835	-0.4514877891853606
0.7002948439013668	-0.4514876802958919
0.70042655611975	-0.45148763362918376
0.7005582683381334	-0.45148764916065265
0.7006899805565168	-0.4514877268657378
0.7008216927749	-0.45148786671990004
0.7009534049932833	-0.4514880686986231
0.7010851172116666	-0.45148833277741035
0.7012168294300498	-0.45148865893179013
0.7013485416484331	-0.4514890471373099
0.7014802538668163	-0.45148949736954125
0.7016119660851996	-0.4514900096040758
0.7017436783035829	-0.4514905838165282
0.7018753905219661	-0.4514912199825343
0.7020071027403494	-0.4514919180777518
0.7021388149587328	-0.4514926780778604
0.7022705271771161	-0.45149349995856125
0.7024022393954994	-0.4514943836955776
0.7026656638322659	-0.45149633664155653
0.7027973760506492	-0.4514974058020734
0.7029290882690324	-0.45149853672201423
0.703192512705799	-0.45150098374351433
0.7033242249241822	-0.45150229979680057
0.7034559371425655	-0.4515036775129647
0.7037193615793321	-0.4515066178376189
0.7038510737977155	-0.4515081803980071
0.7039827860160988	-0.4515098045250726
0.7042462104528653	-0.45151323738326654
0.7043779226712485	-0.4515150460664654
0.7045096348896318	-0.45151691622048207
0.7047730593263983	-0.451520840845344
0.7049047715447816	-0.4515228952684299
0.7050364837631649	-0.4515250110668163
0.7052999081999315	-0.4515294266942043
0.7058267570734647	-0.45153899340564574
0.7059496557331026	-0.45154136597151606
0.7060725543927407	-0.4515437918095546
0.7063183517120168	-0.4515488032252728
0.7068099463505692	-0.451559464478104
0.7069328450102073	-0.4515622626840452
0.7070557436698452	-0.4515651140088379
0.7073015409891215	-0.45157097593862044
0.7077931356276737	-0.4515833363853647
0.7079160342873116	-0.45158655900839506
0.7080389329469498	-0.45158983459797397
0.7082847302662258	-0.4515965446009269
0.7087763249047782	-0.4516105993719274
0.7097595141818827	-0.45164124374679104
0.7098824128415206	-0.4516453115673511
0.7100053115011588	-0.4516494320528675
0.7102511088204349	-0.45165783094391604
0.7107427034589872	-0.45167525988296986
0.7117258927360917	-0.45171263821699936
0.7136922712903008	-0.4517974435395046
0.7138254890442548	-0.4518036720827504
0.7139587067982089	-0.4518099618095722
0.714225142306117	-0.4518227247211035
0.7147580133219333	-0.45184898372700943
0.7158237553535659	-0.4519044292978617
0.717955239416831	-0.45202698957268367
0.7180884571707851	-0.4520351645778709
0.7182216749247392	-0.4520434000339375
0.7184881104326473	-0.4520600522084811
0.7190209814484636	-0.45209408097674075
0.7200867234800962	-0.45216503116296075
0.7222182075433613	-0.4523184621850833
0.7223489892895905	-0.4523283753328554
0.7224797710358197	-0.4523383460549819
0.7227413345282783	-0.4523584601393207
0.7232644615131953	-0.4523993782884911
0.7243107154830295	-0.45248396988511824
0.7264032234226976	-0.45266413752193185
0.7265340051689269	-0.45267588284619265
0.7266647869151561	-0.45268768508968615
0.7269263504076147	-0.4527114602536645
0.7274494773925317	-0.4527596927256208
0.7284957313623658	-0.45285888174838534
0.730588239302034	-0.4530681203646363
0.730710207489518	-0.45308076179955725
0.7308321756770021	-0.4530934521874175
0.7310761120519702	-0.4531189797582677
0.7315639848019063	-0.4531706216354082
0.7325397303017787	-0.45327624878152123
0.7344912213015233	-0.45349684841212584
0.7383942033010128	-0.4539752058920995
0.7385264905828128	-0.4539922828583587
0.738658777864613	-0.4540094162406467
0.738923352428213	-0.4540438521761237
0.7394525015554132	-0.45411340019133506
0.7405107998098136	-0.4542551964979903
0.7426273963186144	-0.4545495560321289
0.746860589336216	-0.45518107282456316
0.7547629076117254	-0.45651083843792756
0.7633256479234591	-0.4581698357086409
0.7717324837408052	-0.4600150004850819
0.7795752517984572	-0.46192600313749854
0.7880784418923337	-0.46420099133890225
0.7960175642265163	-0.4665124821525809
0.803800782066311	-0.4689513416470735
0.8122444219423303	-0.4717874676024254
0.8201239940586555	-0.4746100233903732
0.8286639882112053	-0.477857949977519
0.8370480778693673	-0.48123479045300166
0.8448680997678354	-0.4845501121402722
0.8533485437025279	-0.48832365988750426
0.8612649198775264	-0.4920113966250728
0.8690253915581372	-0.49577938122101595
0.8774462852749724	-0.500037176888286
0.8853031112321137	-0.5041666823652613
0.8938203592254794	-0.5088124360104097
0.9017735394591513	-0.513307643746509
0.9095708151984353	-0.5178604976746498
0.9180285129739437	-0.5229605037720774
0.9259221429897583	-0.5278705569347777
0.9344761950417972	-0.5333535416951235
0.9428743425994485	-0.5388991413478126
0.9507084223974057	-0.5442161725892216
0.9592029242315875	-0.5501370700737838
0.9671333583060753	-0.555809787453181
0.9749078878861753	-0.5615058541333129
0.9833428395024998	-0.5678357039230147
0.9912137233591303	-0.5738819978415254
0.9913510088040929	-0.5739886499037978
0.9914882942490554	-0.5740953427245726
0.9917628651389805	-0.5743088506231956
0.9923120069188308	-0.5747363553198916
0.9934102904785314	-0.5755933192835654
0.9956068575979324	-0.5773150573224533
0.995744143042895	-0.5774230113890312
0.9958814284878575	-0.5775310060684651
0.9961559993777827	-0.57774711724794
0.996705141157633	-0.5781798267638438
0.9978034247173335	-0.5790471934227062
0.9979407101622961	-0.5791557967582504
0.9980779956072587	-0.5792644406352545
0.9983525664971838	-0.5794818499959247
0.9989017082770342	-0.5799171550200727
0.9990389937219968	-0.580026082563438
0.9991762791669593	-0.5801350506129191
0.9994508500568844	-0.5803531082126236
0.999588135501847	-0.5804621977540553
0.9997254209468096	-0.580571327784017
0.9998627063917722	-0.5806804982981213
0.9999999918367347	-0.5807897092919855

==> apluseta.dat <==
0.659888255233754	5.
0.6600666461357343	4.982729611238628
0.660618385280403	4.931128773474967
0.6606449407591203	4.928571428571428
0.6607142857142857	4.922159783730335
0.6612584712331931	4.8716544709803875
0.6614175757635202	4.857142857142856
0.6617246615550783	4.830199501388386
0.6622134245954355	4.785714285714285
0.6624806819411512	4.7613896136687925
0.6630346969039719	4.714285714285713
0.6633928571428571	4.6838339305115415
0.663755486813443	4.652527267406097
0.6641127293577799	4.623660550459202
0.6647272867289465	4.571428571428569
0.6650601997744574	4.544462470176005
0.6656288091211674	4.499999999999998
0.6660714285714285	4.465389323583182
0.6664185296223178	4.437827456595142
0.6665393188130865	4.428571428571427
0.6668062595067776	4.408975936962117
0.6678084727064034	4.332035462646948
0.6684343100421324	4.285714285714285
0.6692521097214958	4.227675306858939
0.6698923312333519	4.183823548062996
0.6704660714542194	4.1428571428571415
0.6707356903170386	4.124380313216267
0.6714285714285714	4.078599288574891
0.6722667249410795	4.022350760333548
0.6726215063740384	3.9999999999999987
0.6734970868787593	3.944839587994986
0.6738533320519526	3.9218031404330223
0.6748918816128249	3.857142857142856
0.6754741982514855	3.8221690962300894
0.6767857142857142	3.746263402536181
0.6771599263901061	3.724264703736165
0.6773361458146342	3.714285714285713
0.6778574952760347	3.6857048878771663
0.6788878685778915	3.627486019219965
0.6799189389292755	3.5714285714285703
0.6806663859967327	3.532056007531919
0.682142857142857	3.457168454318876
0.6825086007750403	3.4383245920963135
0.682709701352558	3.4285714285714275
0.6834020639800928	3.394992579578474
0.6843975371519673	3.345839085957225
0.685664166741346	3.2857142857142847
0.6863363358701312	3.25468324225112
0.6874999999999999	3.203012187352088
0.6883380856469536	3.1652060934425754
0.6888534061706021	3.142857142857142
0.6904017503236289	3.0773800086301057
0.6912516455282961	3.0428132621025763
0.6922865551261581	2.999999999999999
0.6925135388163337	2.9908372255784257
0.6928571428571427	2.977514836000031
0.6946792565996892	2.9057325569440953
0.6955357142857141	2.873956454119985
0.6959817550424698	2.8571428571428563
0.6969067460556133	2.8222751329115954
0.6982142857142856	2.7758374086886906
0.6991952208345841	2.7404439841603407
0.699950654415678	2.7142857142857135
0.7015439729369934	2.6602202307007823
0.7035714285714284	2.594189881536513
0.7039523694033455	2.5815869936130267
0.7042724764651783	2.5714285714285707
0.7064198492988026	2.5045293146347416
0.7089285714285712	2.4295607006137123
0.7089459209712602	2.429034083043132
0.7089618215983122	2.428571428571428
0.7094179649227633	2.415520935392973
0.7115271992665665	2.355011028060826
0.71405149280945	2.285714285714285
0.7141678561664008	2.282571402532598
0.7142857142857141	2.2795259225960653
0.7168682265930583	2.2117241377196537
0.7196120652782163	2.1428571428571423
0.7196280415192814	2.142462059561795
0.7196428571428569	2.14211191722165
0.7199234607362296	2.135374380367206
0.7224425040208315	2.0746572500793223
0.7249999999999998	2.0156948771644485
0.7256868900939949	1.9999999999999996
0.7282411990845377	1.9435748327305353
0.7303571428571426	1.8989261143169895
0.7312259020149617	1.880309768018034
0.7323587513172389	1.8571428571428568
0.7342675513314382	1.8185632736002626
0.7357142857142854	1.7906757381798069
0.7373662462960453	1.7583379964659767
0.7397282810365519	1.714285714285714
0.7405221391187545	1.6996379955477485
0.7410714285714283	1.689989646141803
0.74373543446535	1.6424687285998156
0.7438154773342787	1.6411110806097025
0.7464285714285711	1.5960562931484334
0.7469861437068799	1.5862971655168043
0.7478898550262574	1.5714285714285712
0.7491071428571425	1.55140076137697
0.7502923441859967	1.5316053687694429
0.751785714285714	1.5081807404729664
0.752299455651556	1.4999999999999998
0.7536548935782651	1.4784162097061269
0.7569520192355779	1.4285714285714284
0.7570741867330686	1.4267402176437418
0.7571428571428568	1.4257641881590652
0.7573722708422665	1.4224537299205018
0.7605258119453786	1.375926413781533
0.7624999999999996	1.3482876846227978
0.7640308563497104	1.326537121706572
0.7670633803256911	1.2857142857142856
0.7675921782825743	1.2786485637258014
0.7678571428571425	1.2752990509700939
0.7686098994001038	1.2656407779019814
0.7711878867535876	1.2316769800956813
0.7732142857142853	1.2064023029663065
0.7748303355828919	1.1859518060199874
0.7758928571428567	1.173377852118371
0.7784346812953457	1.1428571428571428
0.7785289717068464	1.1417249598016317
0.7785714285714281	1.141249030766705
0.7786765893071506	1.140052856571212
0.7822507744461847	1.0981158899935086
0.783928571428571	1.0795313259162487
0.7860268900753615	1.055955163914414
0.7866071428571424	1.049874205923476
0.7879361422473351	1.03543998373847
0.7879701611360174	1.0350814173252403
0.7892857142857138	1.0209759406499355
0.7898456069456617	1.014930470931942
0.7906249999999997	1.0068020845760852
0.7912726495239722	1.

==> aplusvect.dat <==
0.6000000081632653	-0.4717441991904858
0.6001226871682238	-0.4716918935193894
0.6002453661731824	-0.47163966775222926
0.6004907241830995	-0.4715354557792262
0.6009814402029336	-0.4713279890272321
0.601962872242602	-0.4709168759221698
0.6039257363219387	-0.47010986481417716
0.6078514644806121	-0.4685561793337682
0.6163633428341834	-0.4654588880707537
0.6243111534280608	-0.46289416774959236
0.6321030595275503	-0.46067810164709144
0.6405553876632644	-0.45859935213112385
0.6406786417316397	-0.458571498534237
0.640801895800015	-0.4585437149854596
0.6410484039367657	-0.45848835792477727
0.6415414202102669	-0.4583784832003279
0.6425274527572694	-0.45816208535887065
0.6444995178512745	-0.4577426486514571
0.6484436480392844	-0.4569568376312671
0.6485772212019758	-0.4569314561734938
0.648710794364667	-0.4569061550293096
0.6489779406900498	-0.4568557935541634
0.649512233340815	-0.45675603296606493
0.6505808186423456	-0.4565603541446678
0.6527179892454067	-0.4561843096714774
0.6528515624080979	-0.4561614826143427
0.6529851355707893	-0.45613873486868456
0.6532522818961719	-0.4560934771890092
0.6537865745469372	-0.4560039122187602
0.6548551598484678	-0.45582857700550383
0.6569923304515289	-0.4554930313406246
0.6571234676064954	-0.45547309679079906
0.657254604761462	-0.4554532377567176
0.657516879071395	-0.45541374612394525
0.658041427691261	-0.4553356678189267
0.6590905249309931	-0.45518312483015283
0.6611887194104573	-0.45489244400794815
0.6613198565654238	-0.4548749122515035
0.6614509937203903	-0.4548574551319562
0.6617132680303234	-0.45482276469585137
0.6622378166501894	-0.4547542782834848
0.6632869138899216	-0.45462087730777123
0.6653851083693857	-0.4543683152528649
0.6655074319656069	-0.4543541750157409
0.6656297555618282	-0.4543400989853636
0.6658744027542709	-0.45431213946067883
0.666363697139156	-0.45425698996771235
0.6673422859089264	-0.45414976452387307
0.669299463448467	-0.45394757064707575
0.6694217870446884	-0.4539354747009187
0.6695441106409097	-0.4539234422994347
0.6697887578333522	-0.4538995680492589
0.6702780522182374	-0.45385258119276795
0.6712566409880077	-0.4537616495356901
0.6732138185275485	-0.4535919185904432
0.6733464612180857	-0.4535809992839364
0.6734791039086231	-0.4535701539423136
0.6737443892896977	-0.4535486850538166
0.674274960051847	-0.45350663375819084
0.6753361015761453	-0.45342607153683717
0.6754687442666827	-0.45341633268742076
0.6756013869572199	-0.45340666740678387
0.6758666723382944	-0.45338755745387416
0.6763972431004437	-0.4533502192973784
0.6774583846247422	-0.4532790645336502
0.6775910273152794	-0.4532704998613298
0.6777236700058168	-0.4532620083693529
0.6779889553868914	-0.4532452448303598
0.6785195261490405	-0.45321259486136106
0.6795806676733389	-0.45315079801712904
0.6797133103638762	-0.4531434013637231
0.6798459530544135	-0.4531360775097756
0.6801112384354882	-0.45312164810605565
0.6806418091976374	-0.45309366185753397
0.6817029507219358	-0.4530411743581737
0.6818267798537279	-0.45303535170707465
0.6819506089855198	-0.45302959217826533
0.682198267249104	-0.4530182624123604
0.6826935837762724	-0.4529963595225354
0.6836842168306091	-0.45295557612999204
0.6838080459624012	-0.4529507611923342
0.6839318750941932	-0.45294600907885046
0.6841795333577774	-0.45293669325062724
0.6846748498849458	-0.4529188146739184
0.6856654829392824	-0.45288606573538653
0.6857893120710745	-0.4528822537824947
0.6859131412028665	-0.4528785043611373
0.6861607994664507	-0.452871193040607
0.6866561159936191	-0.4528573199825299
0.6867799451254112	-0.4528540077760117
0.6869037742572033	-0.4528507579567373
0.6871514325207875	-0.45284444540817115
0.6876467490479558	-0.4528325681699096
0.6877705781797478	-0.45282975456013136
0.6878944073115398	-0.4528270031946451
0.688142065575124	-0.45282168712546667
0.6886373821022924	-0.4528118011378887
0.6887612112340845	-0.45280948498589774
0.6888850403658766	-0.45280723093657665
0.6891326986294608	-0.452802909075525
0.6896280151566291	-0.4527950098120116
0.6897494082806963	-0.45279322519207216
0.6898708014047636	-0.45279150012092184
0.6901135876528981	-0.4527882285592607
0.6902349807769654	-0.45278668203593403
0.6903563739010327	-0.4527851949957633
0.6905991601491672	-0.45278239929946573
0.6907205532732346	-0.45278109061067323
0.6908419463973018	-0.4527798413397064
0.6910847326454364	-0.4527775209861232
0.6912061257695037	-0.4527764498709925
0.6913275188935709	-0.452775438108656
0.6915703051417055	-0.45277359257754224
0.6916916982657728	-0.4527727587763997
0.69181309138984	-0.45277198426332055
0.6919344845139073	-0.4527712690221683
0.6920558776379746	-0.4527706130368271
0.6921772707620419	-0.4527700162911959
0.6922986638861092	-0.45276947876919565
0.6924200570101764	-0.4527690004547642
0.6925414501342437	-0.4527685813318591
0.6926628432583111	-0.4527682213844546
0.6927842363823783	-0.4527679205965459
0.6929056295064455	-0.4527676789521446
0.6930270226305129	-0.45276749643528197
0.6931484157545801	-0.45276737303000764
0.6932698088786473	-0.4527673087203891
0.6933912020027146	-0.4527673034905132
0.6935125951267819	-0.45276735732448437
0.6936339882508491	-0.45276747020642627
0.6937553813749164	-0.4527676421204797
0.6938767744989837	-0.45276787305080624
0.6939981676230509	-0.4527681629815823
0.6941195607471182	-0.45276851189700584
0.6942409538711855	-0.45276891978129225
0.6943623469952527	-0.4527693866186737
0.69448374011932	-0.4527699123934026
0.6946051332433874	-0.4527704970897495
0.6947265263674546	-0.4527711406920017
0.6948479194915218	-0.45277184318446667
0.6949693126155891	-0.4527726045514684
0.6950907057396565	-0.4527734247773498
0.6952120988637237	-0.4527743038464728
0.6954548851118583	-0.4527762384519784
0.6955762782359256	-0.45277729395717453
0.6956976713599928	-0.4527784082432385
0.6959404576081274	-0.45278081309579626
0.6960618507321947	-0.45278210363124827
0.696183243856262	-0.45278345288548505
0.6964260301043965	-0.4527863274884285
0.6965474232284639	-0.45278785280623773
0.6966688163525311	-0.45278943678103745
0.6969116026006656	-0.452792780640012
0.6973971750969347	-0.45280017156529745
0.697528887315318	-0.45280233792164887
0.6976605995337013	-0.45280457318518336
0.6979240239704678	-0.4528092503558704
0.6984508728440009	-0.45281943072758785
0.6985825850623841	-0.45282214779709934
0.6987142972807674	-0.45282493361857507
0.698977721717534	-0.45283071144027626
0.6995045705910672	-0.45284309126006195
0.6996362828094504	-0.4528463578064962
0.6997679950278337	-0.45284969295124833
0.7000314194646002	-0.4528565689593492
0.7005582683381334	-0.452871143316795
0.7016119660851996	-0.45290357715191276
0.7017436783035829	-0.4529079389935737
0.7018753905219661	-0.45291236913093547
0.7021388149587328	-0.4529214342179521
0.7026656638322659	-0.4529403831188379
0.7037193615793321	-0.4529815516695451
0.7038510737977155	-0.4529870040108294
0.7039827860160988	-0.45299252435135184
0.7042462104528653	-0.45300376895682426
0.7047730593263983	-0.45302707335382053
0.7058267570734647	-0.4530769388185319
0.7059496557331026	-0.4530830373460051
0.7060725543927407	-0.45308919482502585
0.7063183517120168	-0.4531016865793909
0.7068099463505692	-0.45312737686614335
0.7077931356276737	-0.45318158130838687
0.7097595141818827	-0.45330125995632425
0.7098824128415206	-0.453309237786271
0.7100053115011588	-0.4533172741097342
0.7102511088204349	-0.4533335221811172
0.7107427034589872	-0.45336671963003355
0.7117258927360917	-0.4534359166334187
0.7136922712903008	-0.45358549433890133
0.7138254890442548	-0.4535961661697515
0.7139587067982089	-0.4536069062104127
0.714225142306117	-0.4536285908525022
0.7147580133219333	-0.4536727779003943
0.7158237553535659	-0.4537644192354929
0.717955239416831	-0.45396074064575975
0.7180884571707851	-0.45397358678704786
0.7182216749247392	-0.4539865005999904
0.7184881104326473	-0.4540125311750855
0.7190209814484636	-0.45406540366309955
0.7200867234800962	-0.454174390337015
0.7222182075433613	-0.45440530154736725
0.7223489892895905	-0.45442003017872384
0.7224797710358197	-0.4544348235332387
0.7227413345282783	-0.4544646043522043
0.7232644615131953	-0.45452494201422355
0.7243107154830295	-0.4546487181263035
0.7264032234226976	-0.45490864730514674
0.730588239302034	-0.455477808158433
0.730710207489518	-0.4554953781090343
0.7308321756770021	-0.4555130035599032
0.7310761120519702	-0.45554842091821596
0.7315639848019063	-0.4556199211523768
0.7325397303017787	-0.4557655812327983
0.7344912213015233	-0.4560675203700802
0.7383942033010128	-0.4567137218216134
0.746860589336216	-0.4583080327069317
0.7547629076117254	-0.4600316579434113
0.7633256479234591	-0.46215319826620144
0.7717324837408052	-0.46449038470011794
0.7795752517984572	-0.46689580675832487
0.7880784418923337	-0.4697471928461944
0.7960175642265163	-0.47263635566471424
0.803800782066311	-0.4756801241197913
0.8122444219423303	-0.4792174397294532
0.8201239940586555	-0.4827382147445942
0.8286639882112053	-0.48679262510810717
0.8370480778693673	-0.49101352884458016
0.8448680997678354	-0.49516461642161774
0.8533485437025279	-0.49989938177096943
0.8612649198775264	-0.5045377694954681
0.8690253915581372	-0.5092894549511529
0.8774462852749724	-0.5146746391857855
0.8853031112321137	-0.5199141952562563
0.8938203592254794	-0.5258289073544802
0.9017735394591513	-0.5315726683521667
0.9095708151984353	-0.5374111730306297
0.9180285129739437	-0.5439768177708864
0.9259221429897583	-0.5503235660123074
0.9344761950417972	-0.5574407922939789
0.9428743425994485	-0.5646715128240566
0.9507084223974057	-0.5716347007229937
0.9592029242315875	-0.5794238698944193
0.9671333583060753	-0.5869212955040938
0.9749078878861753	-0.5944837649858749
0.9833428395024998	-0.6029278094601971
0.9912137233591303	-0.6110329526681284
0.9913510088040929	-0.6111762659350759
0.9914882942490554	-0.6113196459160559
0.9917628651389805	-0.6116066060479798
0.9923120069188308	-0.6121813271870721
0.9934102904785314	-0.6133339745345128
0.9956068575979324	-0.6156521021343445
0.995744143042895	-0.6157975537349956
0.9958814284878575	-0.6159430722755652
0.9961559993777827	-0.6162343102050964
0.996705141157633	-0.6168175896585585
0.9978034247173335	-0.617987364554722
0.9979407101622961	-0.6181338880564718
0.9980779956072587	-0.6182804786134
0.9983525664971838	-0.618573860921818
0.9989017082770342	-0.6191614305204051
0.9990389937219968	-0.6193084906670505
0.9991762791669593	-0.6194556179270803
0.9994508500568844	-0.6197500738165057
0.999588135501847	-0.6198974024605253
0.9997254209468096	-0.6200447982471737
0.9998627063917722	-0.6201922611837772
0.9999999918367347	-0.6203397912776686

==> aplusvecteta.dat <==
0.6000000081632653	-0.5605899297796213
0.6001226871682238	-0.5605307777543669
0.6002453661731824	-0.560471714516871
0.6004907241830995	-0.560353854218979
0.6009814402029336	-0.5601191970313295
0.601962872242602	-0.559654125930956
0.6039257363219387	-0.5587408746753869
0.6078514644806121	-0.5569812898408391
0.6163633428341834	-0.5534665790780253
0.6243111534280608	-0.550546125514159
0.6321030595275503	-0.548011324176339
0.6405553876632644	-0.5456185262527332
0.6406786417316397	-0.5455863279112889
0.640801895800015	-0.5455542062321782
0.6410484039367657	-0.5454901927311235
0.6415414202102669	-0.5453630842508944
0.6425274527572694	-0.545112534154397
0.6444995178512745	-0.5446260441169641
0.6484436480392844	-0.5437110539658198
0.6485772212019758	-0.5436814111566273
0.648710794364667	-0.5436518560254141
0.6489779406900498	-0.5435930086432593
0.649512233340815	-0.54347636432701
0.6505808186423456	-0.5432472689419837
0.6527179892454067	-0.5428057834300325
0.6569923304515289	-0.5419891014596393
0.6571234676064954	-0.5419654333811008
0.657254604761462	-0.5419418475312604
0.657516879071395	-0.5418949223832645
0.658041427691261	-0.5418020573554393
0.6590905249309931	-0.5416202608978076
0.6611887194104573	-0.5412723431170959
0.6613198565654238	-0.5412512898852401
0.6614509937203903	-0.5412303178264254
0.6617132680303234	-0.5411886170986187
0.6622378166501894	-0.541106188299398
0.6632869138899216	-0.5409452141360581
0.6653851083693857	-0.5406387425463148
0.6655074319656069	-0.5406215099418986
0.6656297555618282	-0.5406043470843496
0.6658744027542709	-0.540570230508893
0.666363697139156	-0.5405028332114359
0.6673422859089264	-0.5403713764133575
0.669299463448467	-0.5401217694488598
0.6694217870446884	-0.5401067563625083
0.6695441106409097	-0.5400918122291608
0.6697887578333522	-0.5400621307241188
0.6702780522182374	-0.5400035940806897
0.6712566409880077	-0.5398898208438997
0.6732138185275485	-0.5396754316058882
0.6733464612180857	-0.5396615348368711
0.6734791039086231	-0.5396477182427247
0.6737443892896977	-0.5396203254593712
0.674274960051847	-0.539566500676774
0.6753361015761453	-0.5394626875937479
0.6774583846247422	-0.5392703546134753
0.6775910273152794	-0.5392590087781318
0.6777236700058168	-0.5392477421781107
0.6779889553868914	-0.5392254465690147
0.6785195261490405	-0.539181804911441
0.6795806676733389	-0.5390983134432843
0.6817029507219358	-0.5389464472051467
0.6818267798537279	-0.5389382067233234
0.6819506089855198	-0.5389300345115775
0.682198267249104	-0.5389138948083732
0.6826935837762724	-0.5388824336549615
0.6836842168306091	-0.5388227793567741
0.6838080459624012	-0.5388156285116498
0.6839318750941932	-0.5388085455798418
0.6841795333577774	-0.5387945833678892
0.6846748498849458	-0.5387674729340932
0.6856654829392824	-0.5387165031160693
0.6857893120710745	-0.5387104362490732
0.6859131412028665	-0.5387044369452277
0.6861607994664507	-0.5386926409403392
0.6866561159936191	-0.5386698587366389
0.6876467490479558	-0.5386275287336705
0.6877705781797478	-0.5386225402909653
0.6878944073115398	-0.5386176190677351
0.688142065575124	-0.5386079781946558
0.6886373821022924	-0.538589502148126
0.6896280151566291	-0.5385557681232263
0.6897494082806963	-0.5385519290354351
0.6898708014047636	-0.5385481542246487
0.6901135876528981	-0.5385407973554553
0.6905991601491672	-0.5385268540774203
0.6907205532732346	-0.538523528656338
0.6908419463973018	-0.5385202673555808
0.6910847326454364	-0.5385139370371284
0.6915703051417055	-0.5385020449883494
0.6916916982657728	-0.538499231985583
0.69181309138984	-0.5384964829479009
0.6920558776379746	-0.538491176690594
0.6925414501342437	-0.5384813309090887
0.6926628432583111	-0.5384790290877187
0.6927842363823783	-0.538476791077621
0.6930270226305129	-0.5384725064147555
0.6935125951267819	-0.5384647019841903
0.6936339882508491	-0.5384629101186835
0.6937553813749164	-0.5384611819120518
0.6939981676230509	-0.5384579163996381
0.6941195607471182	-0.5384563790560201
0.6942409538711855	-0.5384549052956084
0.69448374011932	-0.538452148448972
0.6946051332433874	-0.5384508653250886
0.6947265263674546	-0.5384496457090907
0.6948479194915218	-0.5384484895822037
0.6949693126155891	-0.5384473969256732
0.6950907057396565	-0.5384463677207669
0.6952120988637237	-0.5384454019487758
0.6954548851118583	-0.5384436606288044
0.6955762782359256	-0.5384428850435127
0.6956976713599928	-0.5384421728165114
0.6958190644840601	-0.5384415239291989
0.6959404576081274	-0.5384409383629947
0.6960618507321947	-0.53844041609934
0.696183243856262	-0.5384399571196978
0.6963046369803292	-0.538439561405553
0.6964260301043965	-0.538439228938411
0.6965474232284639	-0.538438959699799
0.6966688163525311	-0.5384387536712664
0.6967902094765983	-0.538438610834383
0.6969116026006656	-0.5384385311707411
0.6970329957247329	-0.5384385146619541
0.6971543888488001	-0.5384385612896557
0.6972757819728674	-0.5384386710355029
0.6973971750969347	-0.5384388438811721
0.697528887315318	-0.5384391027719597
0.6976605995337013	-0.5384394359013087
0.6977923117520846	-0.5384398432459002
0.6979240239704678	-0.5384403247824454
0.6980557361888511	-0.5384408804876846
0.6981874484072343	-0.5384415103383873
0.6983191606256176	-0.5384422143113529
0.6984508728440009	-0.5384429923834091
0.6985825850623841	-0.5384438445314144
0.6987142972807674	-0.538444770732256
0.6988460094991507	-0.5384457709628497
0.698977721717534	-0.5384468452001415
0.6991094339359174	-0.5384479934211055
0.6992411461543007	-0.5384492156027458
0.6995045705910672	-0.5384518817562178
0.6996362828094504	-0.5384533256822027
0.6997679950278337	-0.5384548434771703
0.7000314194646002	-0.5384581005826807
0.7001631316829835	-0.5384598398476094
0.7002948439013668	-0.5384616528902917
0.7005582683381334	-0.538465500218007
0.7006899805565168	-0.5384675344576568
0.7008216927749	-0.5384696423842932
0.7010851172116666	-0.5384740792080774
0.7016119660851996	-0.5384838361061457
0.7017436783035829	-0.5384864592099464
0.7018753905219661	-0.5384891558205794
0.7021388149587328	-0.5384947694728078
0.7026656638322659	-0.5385068778759712
0.7027973760506492	-0.5385100884090859
0.7029290882690324	-0.5385133722707038
0.703192512705799	-0.5385201598908251
0.7037193615793321	-0.5385346140998102
0.7038510737977155	-0.5385384106419563
0.7039827860160988	-0.5385422803360891
0.7042462104528653	-0.5385502390925865
0.7047730593263983	-0.5385670334660071
0.7058267570734647	-0.5386041247779675
0.7059496557331026	-0.5386087546705585
0.7060725543927407	-0.5386134479512752
0.7063183517120168	-0.5386230246072572
0.7068099463505692	-0.5386429378097662
0.7077931356276737	-0.5386857998932734
0.7079160342873116	-0.5386914419119989
0.7080389329469498	-0.5386971470419403
0.7082847302662258	-0.5387087465669688
0.7087763249047782	-0.5387327021992361
0.7097595141818827	-0.538783635982879
0.7098824128415206	-0.5387902857368447
0.7100053115011588	-0.5387969983303914
0.7102511088204349	-0.5388106119690312
0.7107427034589872	-0.5388385925832664
0.7117258927360917	-0.5388975634226568
0.7136922712903008	-0.5390275139196982
0.7138254890442548	-0.5390368956323519
0.7139587067982089	-0.5390463505584563
0.714225142306117	-0.5390654799687032
0.7147580133219333	-0.5391046164466896
0.7158237553535659	-0.5391863954580487
0.717955239416831	-0.5393639414666389
0.7180884571707851	-0.539375655933368
0.7182216749247392	-0.5393874429681671
0.7184881104326473	-0.5394112346630834
0.7190209814484636	-0.5394596880034185
0.7200867234800962	-0.539560070101894
0.7222182075433613	-0.5397747012459658
0.7223489892895905	-0.539788471092391
0.7224797710358197	-0.5398023102815078
0.7227413345282783	-0.5398301966163026
0.7232644615131953	-0.5398868006128651
0.7243107154830295	-0.5400033299394817
0.7264032234226976	-0.5402496424459126
0.730588239302034	-0.5407950359955308
0.730710207489518	-0.5408119818625141
0.7308321756770021	-0.5408289870869796
0.7310761120519702	-0.540863175555096
0.7315639848019063	-0.5409322641962083
0.7325397303017787	-0.5410732853371002
0.7344912213015233	-0.5413666795904324
0.7383942033010128	-0.5419986918180245
0.7385264905828128	-0.5420211659818025
0.738658777864613	-0.5420437090069642
0.738923352428213	-0.5420890015788324
0.7394525015554132	-0.5421804123717437
0.7405107998098136	-0.542366533076604
0.7426273963186144	-0.542751943433315
0.746860589336216	-0.5435752243214408
0.7547629076117254	-0.5452978256455202
0.7633256479234591	-0.5474346100356995
0.7717324837408052	-0.5498027285328629
0.7795752517984572	-0.552250783345021
0.7880784418923337	-0.5551629210598759
0.7960175642265163	-0.5581220212492146
0.803800782066311	-0.5612463645773839
0.8122444219423303	-0.5648841425940544
0.8201239940586555	-0.5685105684615512
0.8286639882112053	-0.5726920851368524
0.8370480778693673	-0.5770501700615576
0.8448680997678354	-0.5813399798466938
0.8533485437025279	-0.5862366243913455
0.8612649198775264	-0.5910365990394125
0.8690253915581372	-0.595956268468693
0.8774462852749724	-0.6015342084723202
0.8853031112321137	-0.6069632163316401
0.8938203592254794	-0.6130935412051631
0.9017735394591513	-0.6190480393171098
0.9095708151984353	-0.6251017784146671
0.9180285129739437	-0.6319103467516092
0.9259221429897583	-0.63849251918699
0.9344761950417972	-0.6458741603497565
0.9428743425994485	-0.6533736964884667
0.9507084223974057	-0.6605957231314915
0.9592029242315875	-0.6686741995934758
0.9671333583060753	-0.6764496990490901
0.9749078878861753	-0.6842921249033016
0.9833428395024998	-0.6930479989465321
0.9912137233591303	-0.7014515905942288
0.9913510088040929	-0.7016001727584608
0.9914882942490554	-0.7017488237954911
0.9917628651389805	-0.7020463325134788
0.9923120069188308	-0.7026421767042312
0.9934102904785314	-0.7038371735429044
0.9956068575979324	-0.7062404126405294
0.995744143042895	-0.7063912019314323
0.9958814284878575	-0.7065420603025395
0.9961559993777827	-0.7068439843117184
0.996705141157633	-0.707448661582807
0.9978034247173335	-0.70866133462019
0.9979407101622961	-0.708813229988468
0.9980779956072587	-0.7089651945431222
0.9983525664971838	-0.7092693312383277
0.9989017082770342	-0.7098784351600448
0.9990389937219968	-0.7100308842070123
0.9991762791669593	-0.7101834024940558
0.9994508500568844	-0.7104886468153372
0.999588135501847	-0.710641372863077
0.9997254209468096	-0.7107941681778933
0.9998627063917722	-0.7109470327665522
0.9999999918367347	-0.711099966635827
